Limits on X-ray Polarization at the Core of Centaurus A as Observed with the Imaging X-ray Polarimetry Explorer

We present measurements of the polarization of X-rays in the $2-8 \thinspace \mathrm{keV}$ band from the nucleus of the radio galaxy Centaurus A (Cen A), using a 100ks observation from the Imaging X-ray Polarimetry Explorer (IXPE). Nearly simultaneous observations of Cen A were also taken with the Swift, NuSTAR, and INTEGRAL observatories. No statistically significant degree of polarization is detected with IXPE. These observations have a minimum detectable polarization at $99 \%$ percent confidence (MDP$_{99}$) of $6.5 \%$ using a weighted, spectral model-independent calculation in the $2-8 \thinspace \mathrm{keV}$ band. The polarization angle $\psi$ is consequently unconstrained. Spectral fitting across three orders of magnitude in X-ray energy ($0.3-400 \thinspace \mathrm{keV}$) demonstrates that the SED of Cen A is well described by a simple power law with moderate intrinsic absorption ($N_H \sim 10^{23} \thinspace \mathrm{cm}^{-2}$) and a Fe K$\alpha$ emission line, although a second unabsorbed power law is required to account for the observed spectrum at energies below $2 \thinspace \mathrm{keV}$. This spectrum suggests that the reprocessing material responsible for this emission line is optically thin and distant from the central black hole. Our upper limits on the X-ray polarization are consistent with the predictions of Compton scattering, although the specific seed photon population responsible for production of the X-rays cannot be identified. The low polarization degree, variability in the core emission, and the relative lack of variability in the Fe K$\alpha$ emission line support a picture where electrons are accelerated in a region of highly disordered magnetic fields surrounding the innermost jet.

==> RefereeResponse.txt <==
Dear Dr. Timmes -

We thank the referee for their thorough and constructive comments. We have made all of their suggested changes and provide a point-by-point discussion on each change below. Each of our responses is prefaced by the word "RESPONSE". 

Please let us know if anything else is necessary before publication. 

Steven Ehlert, on behalf of the entire IXPE collaboration. 

Abstract, second sentence: the Authors mention that Cen A was "~ 3 times fainter" during the IXPE observation, when compared to the past observations. Then, in Sec. 3.2 the source brightness is discussed mostly with respect to the Furst et al. 2016 paper. Could the Authors specify the "past observations" in the Abstract and then, in Sec. 3.2 add more information on the energy band and range of Cen A fluxes observed in that band? This will allow the readers to place the IXPE observation within the entire known range of Cen A flux variability.

RESPONSE: Our primary reference for the past flux is the Fuerst et al 2016 paper. We have added some additional text to the NuSTAR section describing how the count rate of Cen A has changed since the 2013 observation discussed in that paper. Section 3.2 now discusses the historical results on Cen A's variability from RXTE and INTEGRAL observations with energy bands and references. Discussion of the faintness of these data has been taken out of the abstract to save space for the more relevant IXPE-related results. 

Abstract, sentence starting with "The flux of the Fe Kalpha emission line has decreased". Again, there is no information to which past observation(s) the Authors refer to. And again, as in the case of Cen A continuum flux the referee suggest adding some more information in Sec. 3.2 on the range of past observed fluxes of the iron line.

RESPONSE:  More references have been added to discuss the flux of the Fe K-alpha line in Section 3.2, including a few new references from Suzaku and Beppo-SAX. Discussion of the variability in the Fe K-alpha line has been taken out of the abstract to save space for the more relevant IXPE-related results. 


Table 1 and Sec. 2.4: could the Authors explain why the exposure time for ISGRI is much shorter than the SPI exposure time? Both instruments have a similar field of view and the amount of their data should be similar.

RESPONSE: INTEGRAL was (and still is) in the midst of a large observing program on Cen A that overlapped with the IXPE observations. The IBIS/ISGRI spectrum was determined using data taken during a time period close to the IXPE observations, but we have chosen to take advantage of the additional Cen A data gathered during the month prior to the IXPE exposure when building the SPI spectrum (notice the different start/end dates in Section 2.4). The use of a longer data set allows us to better constrain the source spectral shape at the highest energies (above ~200 keV). The underlying assumption is that the Cen A spectral shape remained stable over this time period. To test this, we have performed the same spectral fitting procedure described in the manuscript using only the SPI data taken much closer to the IXPE observation and get the same results for the high energy cutoff and power-law components with lower statistical precision. We therefore made the choice to include these additional data when constraining the underlying spectral model for the IXPE observations. Section 2.4 now has words to this effect as well. 

Sec. 2.1, the last two paragraphs: It might be helpful to comment if a choice of the background region for the two methods described in those paragraphs does play an important role. In addition, in the last paragraph a sentence about the background model treatment by (Marshall, in prep.) can be added. 

RESPONSE: We have added some more discussion explaining that the spectropolarimetric fitting results were not sensitive to different choices for the background region. We have also added a few sentences about the background treatment for our likelihood analysis. The full derivation is beyond the scope of this work, however, and will be presented in a separate paper. 

Sec. 2.2: Since the Authors compare their results with those of Furst et al. 2016 a comment about a different choice of the source and background regions for NUSTAR data should be added.

RESPONSE: Section 2.2 now has a footnote describing the source and background apertures used in Fuerst et al 2016. It is slightly larger than the one used in this work (100 arcseconds as compared to the 70 arcseconds used in this work). More details about the background region have also been added along with some discussion as to how significant these differences can be.  

Figure 1: There is only the Z-axis scale shown. Please add the sky coordinates axes, e.g., for future comparison of the images.

RESPONSE: We have replaced Figure 1 with a nearly identical version that includes a coordinate grid.  

Sec. 3.2, second paragraph: is the primary model definition right here? There are two power-law components given in XSPEC brackets in the first sentence.

RESPONSE: This is indeed the primary model, which has two power-law components.  The main power-law is included in the term "zcutoffpl", which has an exponential cutoff and accounts for Cen A's redshift (although of course the data show no evidence for a cutoff and therefore the cutoff energy is unconstrained). The second power-law is the "pow" term at the very end. We have added in the discussion of the second power power-law component a few words to make it clearer that it is being compared to a model with only one power-law that is not discussed further in the text. 

Sec. 3.2, fourth paragraph: Since the Akaike information criterion (AIC) performs better than BIC in some situations, the Authors might consider checking AIC for the spectral models tested here.

RESPONSE: We have included the corresponding calculation for AIC, which replaces the 2 * ln(1150) term in the BIC with 2 * 2 additional fit parameters  = 4 and results in a Delta AIC of -80. 

Figure 3: It might be helpful to mark the ISGRI and SPI data with different colors.

RESPONSE: Noted and corrected. 

Discussion, third paragraph: Could the Authors provide some estimate of the IXPE exposure time needed to achieve the 1% polarization limit? 

RESPONSE: We have added the estimates for the fluxes measured in both this work and past work. Since MDP ~ 4.29 /sqrt(counts), reaching an MDP value of 1% will require somewhere between 16x and 48x the 100 ks exposure time of this observation.  

References, Di Marco et al. 2022a and Di Marco et al. 2022b are exactly the same. Is it right?

RESPONSE: It appears as though the same reference was included in the bibliography twice with difference citation labels in the .bib file. This oversight has been corrected. 

